Blockchain as a Service for Multi-Access Edge Computing: A Deep Reinforcement Learning Approach

Recently, blockchain has gained momentum in the academic community thanks to its decentralization, immutability, transparency and security. As an emerging paradigm, Multi-access Edge Computing (MEC) has been widely used to provide computation and storage resources to mobile user equipments (UE) at the edge of the network for improving the performance of mobile applications. In this paper, we propose a novel blockchain-based MEC architecture where UEs can offload their computation tasks to the MEC servers. In particular, a blockchain network is deployed and hosted on the MEC platform as Blockchain as a Service (BaaS) that supports smart contract-based resource trading and transaction mining services for mobile task offloading. To enhance the performance of the blockchain-empowered MEC system, we propose a joint scheme of computation offloading and blockchain mining. Accordingly, an optimization problem is formulated to maximize edge service revenue and blockchain mining reward while minimizing the service computation latency with respect to constraints of user service demands and hash power resource. We then propose a novel Deep Reinforcement Learning (DRL) approach using a double deep Q-network (DQN) algorithm to solve the proposed problem. Numerical results demonstrate that the proposed scheme outperforms the other baseline methods in terms of better system utility with computational efficiency. Experiment results also verify that the trading contract design is efficient with low operation cost, showing the feasibility of the proposed scheme.

==> convergence_DRL.dat <==
t output output1 output2
1 59.5585738 59.45774964 43.38723864
2 59.46618412 59.6616787 43.44447197
3 59.5275744 59.40072821 43.58113588
4 59.63131722 59.48875466 43.6070265
5 59.55319656 59.49425167 43.66210472
6 59.59293075 59.48290967 43.564842
7 59.43083522 59.65061119 43.52728378
8 59.44840215 59.50741436 43.56109695
9 59.49011002 59.54395709 43.76996072
10 59.46234013 59.46212644 43.38889284
11 59.39302853 59.96212644 43.89149332
12 59.48409811 60.00275182 43.38690877
13 59.43066932 60.10784828 43.56282903
14 59.52677386 59.92750892 43.45554544
15 59.42684185 59.99951514 43.46169163
16 59.39013733 60.00875425 43.61640468
17 59.55226515 59.9333992 43.51837265
18 59.47893244 60.05769963 43.39232601
19 59.49870478 60.10911434 43.48222353
20 59.70853961 60.09319044 43.55030708
21 71.20853961 60.08977775 47.55030708
22 71.02901783 61.58977775 47.76940609
23 71.11721583 61.47730185 47.41427145
24 70.85807666 61.43667648 47.39799303
25 70.96115371 61.44727062 47.47320206
26 71.02892833 61.53586981 47.63822625
27 70.92379997 61.52972287 47.51233945
28 71.10258126 61.59020389 47.63391201
29 70.85318474 61.49493393 47.4306766
30 70.88994054 61.45098087 47.63892982
31 71.0467545 61.43614599 47.54941483
32 70.93803624 61.37732242 47.45788139
33 70.89762509 61.50798867 47.7289839
34 70.98589453 61.41216596 47.6834257
35 71.06762422 61.40915292 47.46315309
36 70.8757015 61.60346927 47.88192814
37 71.02839181 61.48033393 47.60074944
38 70.98452593 61.98033393 47.50998832
39 71.04770266 62.03183127 47.54573489
40 70.94624277 62.13100118 47.55453475
41 70.98837555 62.01177196 47.4125967
42 71.48837555 61.90274503 47.9125967
43 71.5238244 61.91906316 48.22376083
44 71.36995536 62.1098776 48.12072076
45 71.44507711 62.02861771 48.02621108
46 71.49795347 61.95066846 48.00148108
47 71.61196158 61.86910346 47.95305849
48 71.49383863 62.09405242 47.97265675
49 71.56007458 62.0795891 47.83124442
50 71.39822386 61.97212334 47.99237218
51 71.58242985 61.89993745 47.83383882
52 71.63413778 62.0031325 48.18087915
53 71.46438508 62.15159951 47.92774986
54 71.60596538 61.98229053 48.12158593
55 71.47149805 62.06245295 48.09399336
56 71.74269533 62.08010838 47.95498981
57 71.55127379 62.09291923 48.07091119
58 71.46941615 62.0188327 47.97380257
59 71.41276918 62.5188327 47.95101203
60 71.64461585 62.45983756 48.08934788
61 71.42906375 62.53847075 47.97024452
62 71.46227872 62.51228138 47.90451194
63 72.06227872 62.65456003 48.14196378
64 72.10643261 62.51012507 47.99317343
65 72.17790686 62.4404271 48.05962248
66 72.21994846 62.58028005 48.11361417
67 72.20742828 62.56184005 48.0432631
68 72.08470166 62.4745253 48.02496722
69 72.22030463 62.48410211 48.08991265
70 72.09754662 62.41590884 47.97058106
71 72.03742411 62.55521755 47.98987125
72 72.09065591 62.67352582 48.22282908
73 72.03810531 62.54992151 48.11805309
74 72.00159948 62.44553676 47.92188918
75 72.14480986 62.39971722 48.23245045
76 72.18056818 62.4908773 48.02558322
77 72.07779418 62.5208802 47.91339447
78 72.13935558 62.54887606 47.99675321
79 72.09676591 62.5703034 48.06656358
80 72.15068599 62.58058058 48.00138822
81 72.12633791 62.50551587 48.14643502
82 72.05095703 62.43002531 48.25638839
83 72.15169905 62.50180993 48.05638839
84 72.05365722 62.54474365 47.83086193
85 72.07005221 63.04474365 47.80314739
86 72.16163644 63.09510185 47.75333408
87 72.12938286 63.0134423 48.00523323
88 72.14473416 63.06305697 47.80964557
89 73.04473416 62.89492321 47.86928556
90 73.00220046 62.83170645 47.74653193
91 73.23638301 63.04921823 47.76615913
92 72.91780028 63.01099127 47.77668351
93 73.15135838 62.99185595 47.76576044
94 73.13390225 62.9366536 47.67384844
95 73.03469083 62.85954357 47.84314259
96 72.90184285 63.00919604 48.08094668
97 73.07954026 63.02793024 48.02408917
98 73.03396266 62.98626714 47.87912624
99 72.93800892 62.8599718 47.76862805
100 73.11723493 62.90095788 47.73560532
101 73.04548858 63.15327347 47.91762188
102 72.92018658 63.22832103 47.70589457
103 73.09338455 63.03930436 47.90508862
104 72.881487 63.01823075 47.68421805
105 73.07295694 63.0152925 47.7580785
106 72.99120411 62.92927008 47.89220847
107 72.96013203 63.09101866 47.90237176
108 72.86880211 62.99858099 47.92940445
109 73.14372969 62.99811179 47.8766439
110 72.93308419 63.03863976 47.71667201
111 72.92718155 62.92037153 47.86348788
112 72.98397161 62.97060443 47.86201502
113 72.98407476 62.95906976 47.93138801
114 73.0357934 63.13775354 47.76497311
115 73.2267466 62.88003687 47.90513399
116 72.92803315 62.96448348 47.89847652
117 73.15867082 62.99069998 47.73090116
118 73.10821559 62.94037788 47.90810151
119 72.94497406 62.98099292 47.84727292
120 72.93692623 62.89163417 47.87634635
121 73.0090974 62.94871791 47.77970509
122 73.03911941 63.19855859 47.89941858
123 72.94541262 63.11225775 47.8308161
124 73.04336214 63.0841155 48.5308161
125 73.74336214 63.05457974 48.49962665
126 73.72561306 63.55457974 48.409691
127 73.78524581 63.68190931 48.38927201
128 73.70592578 63.60118943 48.55760914
129 73.67886454 63.45672036 48.55798596
130 73.83048342 63.38591942 48.44334998
131 73.76293972 63.41191022 48.60156848
132 73.81527602 63.53276824 48.56826115
133 73.81248963 63.36599564 48.42471819
134 73.87715915 63.56673362 48.47807774
135 73.76031236 63.58794679 48.39443388
136 73.80382634 63.52680885 48.38223987
137 73.70594932 63.40968977 48.51026649
138 73.75539726 63.64534427 48.59741675
139 73.59578889 63.72721422 48.5311806
140 73.79880304 63.44398348 48.64017259
141 73.86799669 63.42911287 48.6189542
142 73.71119276 63.56531985 48.42751674
143 73.73364908 63.48812631 48.64016269
144 73.79524411 63.47094507 48.44513171
145 73.61708133 63.57020532 48.42683558
146 73.71033393 63.4841224 48.55444901
147 73.68213724 63.59975709 48.66157659
148 73.77631306 63.48377549 48.56059064
149 73.70383204 63.59492804 48.45276861
150 73.6714868 63.47850199 48.75744307
151 73.88101289 63.46177166 48.66761875
152 73.78080575 63.5164317 48.60374471
153 73.8417593 63.43046869 48.62403355
154 73.70978137 63.58056599 48.50615055
155 73.64296547 63.57327656 48.44330052
156 73.68572009 63.59336389 48.43125261
157 73.73310838 63.47326503 48.40909387
158 73.74502848 63.57529556 48.53183488
159 73.64153217 63.4808188 48.59851458
160 73.81985032 63.83453046 48.54175785
161 73.7066169 63.43564027 48.48906743
162 73.68323808 63.49080192 48.52072416
163 73.71063415 63.44188289 48.48704169
164 73.78676562 63.51594072 48.45408715
165 73.80259263 63.64927141 48.54154982
166 74.10259263 63.54512307 48.57606311
167 73.97822699 64.34512307 48.67364113
168 73.99543532 64.28095848 48.43391983
169 74.08118023 64.33894624 48.47704014
170 73.97137634 64.30962489 48.35504687
171 73.9420063 64.35895565 48.49600948
172 74.13307232 64.25014737 48.58981468
173 74.24336097 64.27506233 48.54914245
174 74.07187445 64.16575693 48.56315372
175 74.03994952 64.42795031 48.52289099
176 74.04482823 64.30426526 48.42332833
177 74.07173667 64.39158022 48.57749449
178 74.07596712 64.34221283 48.43650554
179 73.90964915 64.26297917 48.49597181
180 74.05433163 64.40016834 48.48261622
181 73.97663467 64.22079073 48.60445665
182 73.91934227 64.39783944 48.41489137
183 74.14491217 64.32271193 48.41530756
184 73.8687953 64.24862587 48.57582912
185 74.03198057 64.44771229 48.59835517
186 73.98088984 64.36182127 48.45816242
187 73.96775316 64.26125544 48.52023417
188 73.92196893 64.14867717 48.39712017
189 73.95840725 64.42134963 48.44153112
190 73.98046889 64.34109296 48.62997401
191 74.00682419 64.39702104 48.6035339
192 73.9897341 64.48000843 48.49974016
193 74.04849948 64.28310606 48.37993128
194 74.11302688 64.3652276 48.43731753
195 73.9313031 64.37187074 48.57649591
196 74.09854802 64.35005351 48.56847401
197 73.93552027 64.23479705 48.45807135
198 74.07870076 64.32747895 48.42503078
199 74.13418545 64.31016153 48.6397015
200 73.96188029 64.35123278 48.49084267
201 74.05702188 64.45410435 48.42779503
202 74.09381705 64.27746729 48.54477548
203 73.95723446 64.33127131 48.4720896
204 73.83021783 64.22305891 48.46877555
205 74.13105268 64.41828107 48.66877555
206 74.001747 64.50559437 48.82969987
207 74.221747 64.60833874 48.74772785
208 74.16877912 64.3327015 48.74513406
209 74.25049615 64.37975013 48.72240624
210 74.19115756 64.4116658 48.69206831
211 74.43630321 64.255174 48.6799671
212 74.32567486 64.42776651 48.87037528
213 74.17678573 64.32342873 48.61178879
214 74.10065781 64.34277907 48.79830389
215 74.25755797 64.27548658 48.64802383
216 74.32509427 64.28171689 48.64092089
217 74.28529922 64.37469088 48.65436528
218 74.21256038 64.38802659 48.82340333
219 74.34876354 64.32694315 48.55810376
220 74.10928354 64.34602089 48.66958794
221 74.30228832 64.24041142 48.74405027
222 74.25134155 64.42492622 48.98854964
223 74.21891966 64.1972767 48.86556534
224 74.24095355 64.3043227 48.66295385
225 74.12516454 64.25555417 48.61542391
226 74.1639383 64.25228734 48.61650172
227 74.16800847 64.28969424 48.69933553
228 74.29279818 64.33405278 48.52021605
229 74.09727544 64.34309365 48.67119224
230 74.30394959 64.291365 48.84753512
231 74.29390931 64.39396692 48.58970396
232 74.26361525 64.31456903 48.70175438
233 74.13305615 64.45734021 48.67347649
234 74.08873481 64.33671815 48.67162211
235 74.07563285 64.40913754 48.76619311
236 74.21257102 64.30032262 48.74744588
237 74.21660279 64.36631315 48.80523566
238 74.27697642 64.3380072 48.59877293
239 74.15005685 64.26616437 48.68205442
240 74.20663895 64.3860446 48.73578627
241 74.54525776 64.34480954 48.66163916
242 74.20646991 64.38076127 48.66370801
243 74.27187302 64.20688112 48.6821276
244 74.44186819 64.29576349 48.9689079
245 74.26779048 64.21563485 48.71206173
246 74.11619252 64.32838468 48.5839277
247 74.22752784 64.25855867 49.03437827
248 74.2400741 64.14947504 48.87081915
249 74.11082682 64.31603237 48.84545615
250 74.14890644 64.32713677 48.63325075
251 74.32426913 64.55076132 48.9119291
252 74.28997503 64.39291293 48.71363876
253 74.15229282 64.15971963 48.85652491
254 74.130896 64.38992628 48.77255463
255 74.31967655 64.20932438 48.7895697
256 74.23752236 64.35824355 48.9895697
257 74.45657869 64.23236385 48.97546663
258 74.25283925 64.43236385 49.02874221
259 74.18673039 64.45845644 49.05681963
260 74.28225246 64.50565838 49.03112654
261 74.16460022 64.38719467 48.9429256
262 74.23460643 64.53840961 48.97296523
263 74.24355422 64.53594896 48.84904515
264 74.17929262 64.65188107 48.95450398
265 74.19409125 64.63243417 48.97981486
266 74.38796907 64.58877905 48.89851791
267 74.16771835 64.4458474 49.13910072
268 74.32512494 64.46511784 48.9802658
269 74.29151407 64.62991492 48.98431976
270 74.225987 64.49377283 48.99870056
271 74.05353829 64.43985532 48.8793514
272 74.09570632 64.45860785 48.82198217
273 74.18124288 64.51119797 48.71620155
274 74.20704326 64.49759635 48.83476648
275 74.35072479 64.58885038 48.89434513
276 74.09930294 64.46868371 48.89899616
277 74.06722423 64.54541222 48.88768389
278 74.35413857 64.50655379 48.85827448
279 74.14268782 64.48807739 48.83812698
280 74.14636822 64.53693248 48.93855577
281 74.1311629 64.53118678 48.83705865
282 74.15154854 64.43003372 48.87938536
283 74.14843593 64.53742189 48.97314361
284 74.30947606 64.64672727 48.9545233
285 74.08997782 64.58123783 48.84214421
286 74.2753026 64.55402993 48.84024079
287 74.23255585 64.62332172 48.81104708
288 74.05886101 64.70759703 49.00246897
289 74.32835437 64.58114488 48.85028908
290 74.37663709 64.55155787 48.83413129
291 74.19805725 64.52394904 48.91543992
292 74.03180162 64.37941222 48.88354348
293 74.26752192 64.38896978 48.95899393
294 74.12466052 64.41392983 48.99585095
295 74.25577855 64.48679591 48.82144341
296 74.22401602 64.48646939 48.91966765
297 74.26417823 64.49597565 48.88559323
298 74.22311275 64.49817358 48.93500582
299 74.24274353 64.57196766 48.87972191
300 74.15679152 64.48352342 49.11393226
301 74.37616114 64.30921768 48.86129415
302 74.22708672 64.43874419 49.04846955
303 74.16115161 64.53438616 48.98425398
304 74.21757803 64.55154108 48.98252836
305 74.16993198 64.54099043 49.02097993
306 74.22674638 64.52916441 48.83872071
307 74.31827344 64.58146539 49.13872071
308 74.29044753 64.43340191 49.17503148
309 74.24686478 64.59957631 49.2151303
310 74.23483933 64.58609464 49.44732319
311 74.15796167 64.49851838 49.22619431
312 74.1609632 64.41397557 49.25488259
313 74.42050022 64.47250753 49.16161179
314 74.23481664 64.52132905 49.26861326
315 74.2491637 64.6494975 49.10336862
316 74.21841088 64.49981367 49.28197361
317 74.05160898 64.54588772 49.19553863
318 74.1900418 64.46034908 49.23528474
319 74.16584024 64.53272096 49.19278658
320 74.11449983 64.50698122 49.24415163
321 74.160666 64.62360438 49.32853121
322 74.14384231 64.46940704 49.13493768
323 74.50246718 64.67430109 49.16741358
324 74.22741488 64.5472084 49.18830524
325 74.2894089 64.4181637 49.1843761
326 74.36470205 64.76617717 49.23339785
327 74.15048944 64.5772683 49.12794078
328 74.18234303 64.49625376 49.13012443
329 74.36918442 64.62863184 49.33392688
330 74.23662708 64.64879723 49.12544965
331 74.28532254 64.58489858 49.29235847
332 74.15307619 64.62784891 49.26846989
333 74.18955327 64.55053983 49.28575114
334 74.4235705 64.62666136 49.14338693
335 74.19546657 64.40399675 49.20853561
336 74.16856667 64.42695382 49.13120192
337 74.47627418 64.53507983 49.21529214
338 74.19621143 64.42236191 49.20196889
339 74.1579288 64.49006998 49.26515196
340 74.23682009 64.52989017 49.17868408
341 74.09579251 64.67452516 49.33667307
342 74.20269466 64.65270379 49.20189926
343 74.11560849 64.53587752 49.19892537
344 74.33325577 64.57988062 49.20218851
345 74.36342508 64.66979352 49.12761617
346 74.20761526 64.34154599 49.2154999
347 74.17528801 64.62162731 49.10937868
348 74.12157375 64.53773125 49.31301646
349 74.19233256 64.37856871 49.26780186
350 74.14145745 64.69574096 49.07676669
351 74.20814584 64.54213291 49.25942536
352 74.35181845 64.49704982 49.184079
353 74.05499188 64.42242918 49.26464744
354 74.27603841 64.55145938 49.19910052
355 74.34477944 64.42964149 49.13749285
356 74.30968622 64.51535847 49.23687572
357 74.190401 64.394083 49.20305639
358 74.19140773 64.50626992 49.30305639
359 74.23888331 64.72626992 49.17853896
360 74.34302878 64.78402886 49.26610323
361 74.07522808 64.59983036 49.24190241
362 74.20375988 64.77319129 49.32763602
363 74.15593099 64.69516008 49.32983356
364 74.1785676 64.81639594 49.15210662
365 74.24260882 64.91636689 49.36100651
366 74.3533327 64.61153074 49.25639686
367 74.05331761 64.7241917 49.35154864
368 74.15838345 64.76604494 49.28794779
369 74.31749954 64.71857344 49.42787513
370 74.22874618 64.8307833 49.29767714
371 74.19200344 64.90501876 49.35700261
372 74.19492472 64.83041642 49.16286343
373 74.18780481 64.61134923 49.29653373
374 74.14401305 64.7833357 49.23564305
375 74.3733536 64.74414919 49.21095603
376 74.34046731 64.73966193 49.27728781
377 74.11072135 64.86490164 49.49401302
378 74.24685076 64.64785738 49.29322858
379 74.3127615 64.7043145 49.32103127
380 74.15047217 64.73780176 49.34937361
381 74.30358645 64.58820521 49.44915327
382 74.23243296 64.79972492 49.31414292
383 74.32790271 64.68564416 49.29541243
384 74.13888432 64.74016151 49.37562565
385 74.18271482 64.72453536 49.56880376
386 74.22832575 64.85849096 49.20980192
387 74.18567397 64.73520854 49.23962473
388 74.32311098 64.73946449 49.33712643
389 74.35861801 64.79665489 49.27962928
390 74.22061785 64.58381999 49.30965557
391 74.2243443 64.79111715 49.42263304
392 74.31250598 64.71746873 49.24917083
393 74.30502736 64.60876912 49.34455087
394 74.20806059 64.71123632 49.2095839
395 74.16613162 64.66995127 49.53147193
396 74.23248701 64.71257368 49.18494588
397 74.28300283 64.79819877 49.24225676
398 74.24518772 64.79130386 49.33367662
399 74.36925355 64.79697736 49.40075032
400 74.21067684 64.52021322 49.4588485
401 74.23684671 64.56846209 49.30059338
402 74.16816818 64.73566218 49.22990076
403 74.28811025 64.7245617 49.22897304
404 74.21003936 64.72987186 49.34274895
405 74.30349773 64.76221966 49.25443201
406 74.35163364 64.57606065 49.27177458
407 74.2772717 64.64681317 49.36677738
408 74.2772717 64.77821493 49.29105591
409 74.28010695 64.76689007 49.34003127
410 74.1868377 64.80989566 49.23510394
411 74.23729386 64.76253913 49.43818291
412 74.32540253 64.65080662 49.1745159
413 74.24296038 64.72151602 49.25325266
414 74.16293167 64.72221258 49.43780275
415 74.24655947 64.61909286 49.3882138
416 74.14762831 64.70093562 49.38578891
417 74.34217322 64.62360339 49.32501661
418 74.16467371 64.67783999 49.31087909
419 74.25285124 65.01798353 49.18921726
420 74.34067486 64.6753999 49.2882924
421 74.13873662 64.74151688 49.34261172
422 74.21650422 64.86250231 49.25952235
423 74.22334218 64.74970161 49.26693102
424 74.38417709 64.67170683 49.45157555
425 74.38748697 64.6507548 49.35873099
426 74.20708325 64.84063883 49.39631407
427 74.15269158 64.88834179 49.33593086
428 74.23524898 64.8511182 49.41235134
429 74.20386721 64.7182534 49.24942935
430 74.22631904 64.63935476 49.38182082
431 74.24816607 64.71871279 49.20326297
432 74.34285865 64.84122554 49.42084972
433 74.20797649 64.81373557 49.39824817
434 74.30636096 64.91847235 49.36087773
435 74.34761931 64.86815847 49.37477516
436 74.35608332 64.6319998 49.35545144
437 74.19625743 64.62364601 49.14946567
438 74.18597678 64.91634154 49.3366013
439 74.21623987 64.78014434 49.45610474
440 74.21530237 64.68035062 49.26186763
441 74.25073401 64.87489898 49.29241007
442 74.21651629 64.77811189 49.32952365
443 74.2077546 64.63230561 49.34514504
444 74.22488414 64.73015132 49.25259051
445 74.33750234 64.8761977 49.20763849
446 74.25653023 64.81931081 49.32005259
447 74.16312604 64.64972321 49.39348987
448 74.30873031 64.6437685 49.30662793
449 74.32512564 64.6186971 49.27798718
450 74.16451421 64.81556573 49.40049894
451 74.13147959 64.63166334 49.38932947
452 74.3745913 64.71596513 49.35591261
453 74.13230952 64.98706392 49.2787962
454 74.17841583 64.68495038 49.54670521
455 74.18042381 64.66672926 49.30775304
456 74.16920985 64.73641333 49.33830017
457 74.23596306 64.73185435 49.25942141
458 74.38430131 64.86900393 49.32122082
459 74.18074289 64.60122265 49.52122082
460 74.34066861 64.73122265 49.41194744
461 74.31656757 64.82182174 49.53818239
462 74.14889556 64.99705189 49.55891989
463 74.26936269 65.01716123 49.52574948
464 74.16362749 64.85367045 49.63368505
465 74.11529341 64.91197559 49.41166215
466 74.29838738 64.74828981 49.53259813
467 74.20099269 64.93956986 49.7201307
468 74.09264045 64.78157553 49.52316157
469 74.30791607 64.88955421 49.563377
470 74.25499852 64.90401635 49.41759984
471 74.28697056 64.97669343 49.53212111
472 74.21478241 64.77877388 49.55782319
473 74.21728868 65.05396217 49.45730467
474 74.134811 64.7966494 49.43913305
475 74.23658525 64.91395587 49.43434712
476 74.16500383 64.80058363 49.32835483
477 74.18799582 65.00272682 49.41452933
478 74.23639559 64.87806905 49.47136865
479 74.12563179 64.93612613 49.58875515
480 74.23279258 64.81563892 49.50582281
481 74.2976516 64.87458118 49.49646022
482 74.38044085 64.92813359 49.6064523
483 74.18112237 65.11615349 49.47029622
484 74.24130501 64.98159236 49.56249392
485 74.17558542 64.88475061 49.45930724
486 74.10165657 64.90245369 49.45356432
487 74.28485557 64.92646248 49.67481103
488 74.11171574 64.85740616 49.63243676
489 74.13452154 64.79069602 49.4998811
490 74.13803357 64.91835682 49.51411519
491 74.30064351 64.84662935 49.47222324
492 74.11742688 64.83702694 49.4190027
493 74.22850777 64.97113003 49.49490038
494 74.13374925 64.89335453 49.62181346
495 74.11300822 64.80556282 49.44950524
496 74.36593241 64.83147652 49.47215134
497 74.28532471 64.84959067 49.59382053
498 74.10267007 64.95533743 49.44974265
499 74.28464259 64.76108788 49.48369333
500 74.20295327 64.8688391 49.49164345
501 74.16104347 64.89431961 49.42227834
502 74.16790518 64.87564457 49.45726369
503 74.33446457 64.90078506 49.38743388
504 74.14178715 64.93087746 49.52238343
505 74.13638592 64.83068086 49.45782044
506 74.23237612 64.89658931 49.45844359
507 74.23934525 64.90101965 49.46909352
508 74.24920881 64.80111747 49.49708842
509 74.18638906 64.83846826 49.52162192
510 74.22680654 64.91388529 49.92162192
511 74.31669428 64.86441265 49.79963193
512 74.17201397 64.99905928 49.77375685
513 74.29658007 64.84348437 50.1649434
514 74.10114083 64.96689041 49.92188958
515 74.29765786 64.87907976 49.9435214
516 74.29151031 64.87243708 50.0473636
517 74.15757558 64.79449151 49.84993402
518 74.33334278 64.97776401 49.89712608
519 74.24819835 64.77458043 49.8974304
520 74.19798664 64.90697595 49.92747347
521 74.09327177 64.72275105 49.91011352
522 74.17380781 65.0179608 49.87456776
523 74.29426409 64.81459888 49.9112171
524 74.22155878 64.90546573 49.81512635
525 74.27534597 64.70184969 49.91206586
526 74.2731281 64.85758623 50.00159072
527 74.30903122 64.84952712 49.953345
528 74.20845184 64.82219156 49.95677175
529 74.20314821 64.74348337 49.88225335
530 74.39634105 64.79137419 49.82950583
531 74.30608065 64.987253 49.84303498
532 74.28483481 64.81490716 49.80959938
533 74.21367681 64.90030952 49.81782783
534 74.26826186 64.93586884 49.92475108
535 74.1468842 64.83003346 49.89766869
536 74.26334339 64.83155416 49.97074406
537 74.27779745 65.01744572 49.93049647
538 74.33456753 65.04226585 49.89771319
539 74.48595059 64.81092757 49.90599324
540 74.22595302 64.95724865 49.95675707
541 74.27920017 64.89786116 49.88449337
542 74.12859292 64.8792178 49.8303543
543 74.1693738 64.80621755 49.88134273
544 74.37178405 64.96984611 49.79031789
545 74.09996594 64.72378093 50.00434994
546 74.06304001 64.946851 49.85070559
547 74.24238689 64.7810186 49.87728096
548 74.17752716 65.06256311 49.83517864
549 74.23374657 64.90424236 49.78218443
550 74.19143422 64.81297241 49.90022572
551 74.19756931 64.75443942 49.83808219
552 74.28093464 64.84329556 49.87575273
553 74.19313612 64.93707413 49.81277338
554 74.19479767 64.93941249 50.01437441
555 74.23777669 64.9318505 50.02119779
556 74.23933669 64.80792262 50.06169553
557 74.13497515 65.00279907 49.79849818
558 74.23448438 64.75358388 49.91861775
559 74.29634385 64.91987873 49.82597043
560 74.26011387 64.92304859 49.96023976
561 74.09941526 64.97304859 49.9406064
562 74.39869474 64.93086937 49.84170087
563 74.15747072 64.90700553 49.93966971
564 74.16069826 64.93823152 49.66148509
565 74.17429131 64.90039376 50.03945806
566 74.34237673 65.05327233 50.13114403
567 74.2127884 64.76944965 49.91122496
568 74.23950487 64.69616022 49.83911259
569 74.29418574 64.94199903 49.91058546
570 74.18776871 64.85014089 50.10364872
571 74.26223194 64.89370372 50.70364872
572 74.22366846 64.95428898 50.5932895
573 74.2032248 64.77884931 50.53594761
574 74.29121747 64.87244947 50.53585096
575 74.39254332 65.12548744 50.70103941
576 74.20487043 64.95391999 50.55783363
577 74.2398559 64.77548289 50.63229601
578 74.17957753 65.04216444 50.5383536
579 74.21172207 64.90748521 50.472212
580 74.33734809 64.99190302 50.77980783
581 74.23420049 64.91932189 50.48978638
582 74.338404 64.78354821 50.51717985
583 74.29532843 65.03067341 50.68614901
584 74.24171317 64.91690288 50.4473231
585 74.38781099 65.15322053 50.50886597
586 74.17540221 64.82884987 50.43191307
587 74.3116116 64.90311642 50.59541816
588 74.24560746 64.94847856 50.42485001
589 74.09062944 64.96791953 50.45201689
590 74.2390351 64.9387855 50.44231297
591 74.13229086 64.86130484 50.37835259
592 74.22341168 64.88733282 50.59578234
593 74.18949397 64.92573372 50.59418648
594 74.30951329 64.7906818 50.45681478
595 74.20460119 64.90095629 50.57274887
596 74.24300232 64.88104444 50.43413308
597 74.26611147 64.73826455 50.51152581
598 74.25500838 64.85637954 50.65294606
599 74.26465675 64.95211961 50.46407592
600 74.16854835 64.92229563 50.36393471
601 74.36336505 65.14673175 50.3656488
602 74.20311305 65.07727323 50.65496187
603 74.17660774 64.91098779 50.46954017
604 74.14718551 65.16175244 50.46056698
605 74.23917388 65.05095213 50.38355496
606 74.34235211 64.91149226 50.6045171
607 74.14979974 64.88477227 50.64765532
608 74.1936093 65.10469259 50.5458227
609 74.22996352 65.11126417 50.44544257
610 74.20029643 64.9716308 50.67247551
611 74.16712091 65.01545313 50.50519908
612 74.22744624 64.90437166 51.00519908
613 74.18000757 64.89620018 51.03339973
614 74.20510564 64.81135751 51.07504765
615 74.15652194 64.86237966 51.00027953
616 74.1211047 65.07283423 50.9497824
617 74.23531076 64.88965559 50.86507598
618 74.37799633 64.8847216 51.11636139
619 74.23405235 64.88927219 50.8678874
620 74.28239663 65.01306023 50.86162965
621 74.28595737 64.9139292 50.97471916
622 74.2099426 64.85692981 51.01462119
623 74.24658836 64.88132252 50.97753507
624 74.05552076 64.97122806 51.07616392
625 74.36259372 65.00138112 50.97528058
626 74.07126116 64.90114204 51.04048488
627 74.25961627 64.96567758 50.82361307
628 74.224336 64.91517343 51.1323328
629 74.31716417 64.85257319 51.05583051
630 74.17839244 64.88313987 50.93957879
631 74.46043714 64.95577853 50.93804395
632 74.26385661 64.85302331 51.01224351
633 74.18187203 65.01192811 51.04240082
634 74.38991602 64.83011238 51.04860938
635 74.21344881 64.8840393 51.08328049
636 74.14711041 64.79427249 51.08583726
637 74.20244265 64.8108838 51.02435582
638 74.26240761 64.86270996 51.02935581
639 74.31633387 64.90887087 50.88627785
640 74.25409265 64.86904498 51.14595184
641 74.10489536 64.9203506 51.14566948
642 74.08084319 64.96261727 50.98950302
643 74.17534931 65.00995151 51.15969593
644 74.18247799 64.85561184 50.94998821
645 74.20408683 64.89951943 50.93712992
646 74.12772927 64.93331996 50.97427611
647 74.17416585 64.85561488 51.03863227
648 74.15060502 64.98064161 51.00364341
649 74.27669907 64.96506338 51.03160927
650 74.1815806 64.98647876 51.0329649
651 74.16699844 64.91507492 51.10243483
652 74.14135078 64.80392963 50.88393729
653 74.12693608 64.81778001 51.00308237
654 74.14940999 64.93479298 51.09162226
655 74.34615168 64.90344372 50.97012842
656 74.33211891 64.93291326 50.89470386
657 74.13879269 64.84855427 51.0349901
658 74.11011845 64.70865153 51.13793763
659 74.339822 64.97210933 51.10844402
660 74.65043437 64.80844646 51.04165255
661 74.35135876 64.81455486 51.02071632
662 74.21661823 64.86455486 50.99473201
663 74.37564196 64.87855652 51.49473201
664 74.06665006 64.82406101 51.35323772
665 74.1157174 64.93260715 51.67979649
666 74.04441451 64.87002695 51.35846194
667 74.03508883 64.91475635 51.46900082
668 74.28489697 64.94832075 51.65070402
669 74.06340594 64.82728594 51.60347511
670 74.24434897 64.87834564 51.51217552
671 74.14288055 64.91881073 51.47600042
672 74.09617806 64.96574846 51.56318651
673 74.21805323 65.03463209 51.39611375
674 74.20135403 64.96818363 51.47552783
675 74.19508121 64.95226778 51.55491685
676 74.07109728 65.10310508 51.45765419
677 74.18310892 65.03883417 51.48180937
678 74.23027755 64.86665692 51.41685916
679 74.30402881 64.94728551 51.61506313
680 74.51266525 65.07640729 51.61923002
681 74.31711242 64.96509459 51.55395269
682 74.22474179 65.04099475 51.6253049
683 74.2874609 64.99053861 51.53268538
684 74.23121217 64.93580387 51.43340216
685 74.19662257 64.96874154 51.54202333
686 74.28428589 64.98311065 51.42880157
687 74.27124739 64.91038309 51.42270688
688 74.10527319 64.93062314 51.55509344
689 74.2532502 65.06510554 51.69445679
690 74.39172546 64.81966331 51.6239445
691 74.22055667 64.9388754 51.63027257
692 74.30627829 65.02716171 51.50764955
693 74.34823571 64.97725766 51.46453352
694 74.2606255 64.94796385 51.48657025
695 74.14107299 64.97161591 51.50058796
696 74.25883512 64.97213114 51.3713299
697 74.34826901 65.07818793 51.66246955
698 74.12636923 65.24330622 51.64666405
699 74.21895495 64.87660912 51.61152245
700 74.35149032 64.96159864 51.65773174
701 74.2343762 65.00118024 51.64271269
702 74.17034053 64.86707541 51.47593315
703 74.18053984 65.01053996 51.49191674
704 74.24895035 65.03515349 51.7254609
705 74.23207014 64.94168481 51.57711812
706 74.32487741 64.98053232 51.6218405
707 74.34264104 64.80308522 51.64240272
708 74.12399523 65.04904212 51.57410752
709 74.28544415 64.99190109 51.44731565
710 74.3610311 65.01396674 51.51403674
711 74.22108485 64.97809188 51.53895921
712 74.23371898 65.0173094 51.5418456
713 74.30962312 65.0673094 51.42833348
714 74.28053692 64.90410277 51.59833348
715 74.22890783 65.03559273 51.75918494
716 74.3257953 64.97708961 51.71919139
717 74.22080851 65.07130644 51.60347679
718 74.25786688 65.01346208 51.89196782
719 74.2386707 64.92011876 51.66441382
720 74.36402683 64.98516377 51.74050618
721 74.39874385 64.95338307 51.69840111
722 74.16411388 64.9570056 51.61248509
723 74.3249934 65.05903157 51.73875552
724 74.27658656 64.99770554 51.72083816
725 74.29197026 64.88748494 51.76922814
726 74.1741094 65.12906803 51.81310239
727 74.20806722 64.903693 51.76347658
728 74.33566048 65.00796587 51.66109476
729 74.12525731 65.05853744 51.67467671
730 74.15944783 65.00544703 51.60437659
731 74.10662352 64.97324181 51.64658589
732 74.3255608 65.12310471 51.73022265
733 74.19777908 64.95770987 51.67870141
734 74.17570993 64.97049866 51.59844034
735 74.07444615 65.15832778 51.8525146
736 74.18689691 65.03896924 51.6525104
737 74.24387685 64.96815726 51.79389389
738 74.32892037 64.95348197 51.68676419
739 74.15946879 64.93087419 51.60765528
740 74.20622729 65.01568987 51.69681771
741 74.06805053 65.05232584 51.90206123
742 74.19182148 65.06144194 51.73792631
743 74.38649706 65.24886705 51.58167991
744 74.34962741 65.062367 51.6549931
745 74.16328101 65.10825795 51.57549933
746 74.06593812 64.88864601 51.77988635
747 74.24895941 65.09972155 51.6872148
748 74.13613375 64.94048215 51.71771945
749 74.25164857 65.24581594 51.84210985
750 74.12193721 64.9547385 51.62965694
751 74.41219363 65.03357491 51.62533473
752 74.37794656 65.20588593 51.60115684
753 74.16817285 64.91333723 51.57985174
754 74.34798157 65.05729409 51.73938336
755 74.27705848 64.87746826 51.66094051
756 74.15819485 65.07613955 51.66197113
757 74.13495196 65.04786809 51.82598665
758 74.14692028 65.14403708 51.67342135
759 74.29127105 64.94192674 51.54139246
760 74.25945544 65.02973439 51.66828807
761 74.28157998 65.0573095 51.66180518
762 74.12432517 64.99743003 51.68916977
763 74.23755359 65.03805017 51.89265927
764 74.15472279 65.06805017 51.77287502
765 74.19104225 65.130556 51.69662848
766 74.26927695 64.86933979 51.58761022
767 74.20831359 65.00035316 51.72401156
768 74.25057685 64.99241133 51.70342853
769 74.2347326 64.99259622 51.85225149
770 74.21583169 64.91434699 51.82907941
771 74.1209645 65.14254489 51.8259779
772 74.11178466 64.99460605 51.72152203
773 74.16114178 65.16062512 51.76386855
774 74.08497613 65.2320389 51.59276752
775 74.3965798 65.03433818 51.69804315
776 74.16497563 64.98067046 51.70492092
777 74.37147068 65.01454315 51.74847142
778 74.14545885 64.96192724 51.64051943
779 74.2305364 65.08738256 51.75696752
780 74.44910289 65.03020563 51.5942837
781 74.38239466 65.09664955 51.72113428
782 74.33454994 65.19308674 51.64241298
783 74.34157131 65.12957883 51.64681975
784 74.29343244 65.09883604 51.61967721
785 74.30793568 65.03537907 51.62751879
786 74.24962509 64.8391112 51.62149205
787 74.28084817 65.03782365 51.53681396
788 74.20112799 65.13140418 51.5610527
789 74.18455796 65.01722977 51.68139719
790 74.30341173 65.03748081 51.67188102
791 74.39025526 65.02085499 51.5714248
792 74.1944798 64.98585766 51.7716653
793 74.23179262 65.01915058 51.5231778
794 74.14319361 65.21682698 51.74411326
795 74.1933091 64.99071082 51.66462005
796 74.25460003 65.02245172 51.53731146
797 74.33414931 65.30418769 51.63210185
798 74.39592643 64.94207929 51.60843551
799 74.15758366 65.01809197 51.65560353
800 74.15087596 64.98975425 51.74341914
801 74.11394171 65.04217397 51.56986211
802 74.15151383 65.04774843 51.70066278
803 74.26535575 64.95575944 51.7533539
804 74.19461262 64.95283461 51.63875183
805 74.25707347 65.10205552 51.77377885
806 74.21707929 65.10928059 51.69098184
807 74.27655722 65.23405274 51.66835303
808 74.15443441 65.22904323 51.74141866
809 74.20443441 64.91245733 51.60691718
810 74.28440489 65.22742055 51.70712395
811 74.38652313 65.03903711 51.63757605
812 74.23036566 65.00070513 51.58856806
813 74.27846252 65.0876859 51.73274838
814 74.26505212 64.97621516 51.64831117
815 74.24322883 65.00621516 51.47831117
816 74.49394646 65.18279398 51.63060254
817 74.19711918 65.1204142 51.60398773
818 74.31421275 65.20758403 51.52539753
819 74.1767904 65.18913517 51.62653569
820 74.23495452 65.1342254 51.46104731
821 74.33173313 65.02121859 51.52822666
822 74.35341133 64.96982129 51.48872668
823 74.32050795 65.01572131 51.6754328
824 74.43804427 65.05878611 51.43141655
825 74.24306134 65.19904876 51.46470551
826 74.31257049 65.05648345 51.45060816
827 74.2570521 65.02453584 51.53399596
828 74.23273406 65.04593102 51.44404107
829 74.11963236 65.11451873 51.55053394
830 74.25467961 65.30869999 51.60370161
831 74.18120375 65.08212107 51.41579171
832 74.26954049 65.03858939 51.52884181
833 74.15280488 65.05127794 51.50558517
834 74.5091757 65.08312414 51.55725364
835 74.27669182 64.90113264 51.56172392
836 74.36168365 64.94337909 51.43609037
837 74.27450578 65.08486668 51.5677926
838 74.25393534 65.0452168 51.67488424
839 74.37057152 65.149444 51.50006645
840 74.24501053 65.04383963 51.54994704
841 74.37682208 65.0332557 51.54047083
842 74.11345179 65.06361843 51.53325424
843 74.39648674 65.07817765 51.49798103
844 74.39014288 65.0236409 51.70146082
845 74.28252017 64.93493222 51.59127354
846 74.34144761 64.88918505 51.65039582
847 74.25500323 65.1083809 51.54138024
848 74.30501924 65.16235372 51.59892066
849 74.41877411 65.13994976 51.58221226
850 74.34464491 65.01281896 51.49178592
851 74.35559313 65.00765534 51.50940405
852 74.18196153 65.13552689 51.41180568
853 74.24248474 65.01831419 51.34190693
854 74.53799632 65.08572066 51.50834111
855 74.21672649 65.19604394 51.54093209
856 74.46435952 65.14536009 51.54296424
857 74.31873362 65.00591017 51.45377858
858 74.16689277 65.16102712 51.57107577
859 74.22083741 65.16032629 51.45237881
860 74.29047487 65.04606674 51.56579557
861 74.27557904 65.12442084 51.50692807
862 74.21092584 65.08383677 51.52037065
863 74.31199816 65.17092704 51.66276362
864 74.19174922 65.16290863 51.48284153
865 74.24442485 65.0576804 51.56816479
866 74.25966472 65.0876804 51.96816479
867 74.29740452 65.00533286 52.01204228
868 74.22978135 65.1803057 51.96139109
869 74.3927447 65.14058023 52.07294348
870 74.26763257 65.27503414 52.12427713
871 74.30932749 65.03926714 51.84032639
872 74.27164884 65.05144381 51.75881331
873 74.22755327 65.11419718 51.83619433
874 74.26776742 65.20656745 51.97597015
875 74.18765655 64.99611626 51.8191835
876 74.23826522 65.02847612 51.86273382
877 74.30467232 65.15484693 51.85169984
878 74.13189712 65.08224114 51.87301713
879 74.22607906 65.05119255 51.86595467
880 74.35008163 64.97027913 51.86850138
881 74.38787814 65.00229963 51.93919518
882 74.33541313 65.05898393 51.87410541
883 74.32017199 65.03293434 52.07159265
884 74.14863911 65.07343225 51.97618609
885 74.28944261 65.19881357 51.96267104
886 74.2977506 65.10796114 51.83411839
887 74.30654762 64.97457462 51.93961656
888 74.31592582 64.97592233 51.97818971
889 74.2251544 64.93934791 51.83917364
890 74.2673472 65.16607818 51.90318328
891 74.26994209 65.1210918 51.8344257
892 74.47727451 65.26747699 51.90531512
893 74.50246482 65.04206057 51.92333406
894 74.30074518 64.99351639 51.87249761
895 74.25021025 65.14633115 51.92970285
896 74.27041075 65.01579437 51.93386436
897 74.1884387 65.01030895 51.80029776
898 74.26643511 65.17240346 51.92705818
899 74.25007527 65.14327083 51.73395103
900 74.36079974 64.92805188 51.82529197
901 74.33437929 65.23818612 51.87747591
902 74.28097604 65.09888228 51.96523818
903 74.37496926 65.17665564 51.87505332
904 74.34458941 65.24056726 51.98342863
905 74.16803006 65.18433829 51.7926675
906 74.2703145 65.13181559 51.87835849
907 74.29063975 65.19192358 51.85086125
908 74.30873839 65.10628896 51.93533244
909 74.24126222 65.06728238 51.77924838
910 74.22719232 65.17213348 51.82810607
911 74.35028931 64.99638698 51.82985228
912 74.4062695 65.13147761 51.87603933
913 74.33382321 65.26749199 52.07036288
914 74.37552438 65.23474271 51.91118979
915 74.53463007 64.99241826 51.8369795
916 74.36298305 65.03470635 51.76148529
917 74.25220937 65.06470635 51.56148529
918 74.2402932 65.15694288 51.63493736
919 74.18597769 65.08344179 51.68881857
920 74.33266502 65.19540847 51.70395909
921 74.20771153 64.97591697 51.69234591
922 74.43456455 65.08958731 51.83382244
923 74.21983596 65.15923578 51.65355672
924 74.31094775 65.22857095 51.76290828
925 74.23412122 65.06997473 51.77039077
926 74.24713402 65.14652668 51.79328113
927 74.43103249 65.2745425 51.67812576
928 74.24215663 65.12386828 51.71396083
929 74.33667052 64.99601115 51.69043465
930 74.23968339 65.08084464 51.54294492
931 74.37918281 65.04939566 51.63703027
932 74.17883121 65.15277227 51.78726331
933 74.30743567 65.2484858 51.6875963
934 74.35139161 65.04764957 51.6014465
935 74.17156287 65.18057826 51.82966149
936 74.26910319 65.12479088 51.89028248
937 74.54640726 65.06015687 51.64319437
938 74.35911119 65.08994232 51.82730437
939 74.25929655 65.12446318 51.73537815
940 74.25309043 65.04628629 51.74533482
941 74.34380518 65.18566615 51.74013847
942 74.28481739 65.19376472 51.61088113
943 74.26273568 65.17016249 51.59030996
944 74.21827153 64.96881939 51.64863544
945 74.21912577 65.21546747 51.80793539
946 74.23152818 65.11797529 51.57289697
947 74.3587218 65.21662469 51.74422377
948 74.27285242 65.3605586 51.69885265
949 74.34262449 65.10936709 51.86402077
950 74.34154703 65.20392549 51.67775699
951 74.29250744 65.05952414 51.81154949
952 74.18778245 65.06278748 51.85066775
953 74.38087199 65.20299074 51.80032493
954 74.14797545 65.05647032 51.62299926
955 74.30366732 65.21384362 51.6785221
956 74.32185442 65.05541961 51.79574494
957 74.25705446 65.03331867 51.67613792
958 74.26647116 65.0650402 51.67905419
959 74.18764638 64.99111919 51.57390206
960 74.20386985 65.06384987 51.62582687
961 74.38054783 65.08731862 51.66620925
962 74.54030287 65.13284063 51.75319057
963 74.22286666 65.22236703 51.64901859
964 74.35843358 65.22267967 51.85254502
965 74.24365302 65.15211276 51.78350514
966 74.41375973 65.17468093 51.75348114
967 74.39590294 65.02562633 51.77111667
968 74.33215335 65.05562633 52.07111667
969 74.2700535 65.06499159 52.01210422
970 74.20019582 65.13829802 51.87419217
971 74.18237718 65.18089326 51.97921306
972 74.44177588 65.04301736 51.96204196
973 74.42156975 65.03773722 51.99646562
974 74.42029545 65.24077675 51.9261236
975 74.46456219 65.08878016 52.03154749
976 74.25743585 65.28016143 52.0201511
977 74.46632333 65.17769485 52.09594103
978 74.24782502 65.12840371 51.98684255
979 74.23834632 65.13790107 51.94049499
980 74.33614359 65.12808717 52.08773939
981 74.27032424 65.15410395 52.06261348
982 74.3352652 65.2422839 52.15948927
983 74.43513993 65.01402602 51.9449408
984 74.24460708 65.31476452 51.97537648
985 74.3790722 65.31093228 52.17565079
986 74.1362404 65.22240884 51.98655222
987 74.23920479 65.27296055 52.02421002
988 74.32288798 65.0522681 52.14616831
989 74.1586737 65.2877125 51.97252709
990 74.25774908 65.3003123 52.00957407
991 74.32756117 65.36148394 52.08627642
992 74.30216268 65.20385589 52.0660863
993 74.41852106 65.12534834 51.93641964
994 74.56235493 65.14385448 51.98420813
995 74.31040763 65.12845168 51.98668535
996 74.37821635 65.15030554 51.93863355
997 74.27059958 65.21176693 51.95393819
998 74.22692299 65.1018728 52.01950992
999 74.23750935 65.18681585 52.04979919
1000 74.32500119 65.31048475 52.00638879
1001 74.13177139 65.1103617 52.18680652
1002 74.20804672 65.18178707 51.86324306
1003 74.32364666 65.17476096 52.07916488
1004 74.35357023 65.11981635 51.98062459
1005 74.38360425 65.15154397 52.00266238
1006 74.3047523 65.0863594 52.02365431
1007 74.30304733 65.24492613 52.14549911
1008 74.47067573 65.19450785 52.11103299
1009 74.29000521 65.13957038 51.86602488
1010 74.15723864 65.11514268 52.05901231
1011 74.21447197 65.24201802 51.899527
1012 74.35113588 65.22644719 51.89928869
1013 74.3770265 65.25249964 52.08589365
1014 74.43210472 65.09707424 51.92942097
1015 74.334842 65.20671196 52.18812762
1016 74.29728378 65.29091204 52.03501983
1017 74.33109695 65.33154938 52.01964307
1018 74.53996072 65.12016435 51.94391777
1019 74.15889284 65.17016435 51.74391777
1020 74.66149332 65.20184057 51.91178608
1021 74.15690877 65.22366768 51.88793114
1022 74.33282903 65.18515956 51.79733899
1023 74.22554544 65.18941985 51.85957803
1024 74.23169163 65.2820196 51.88403942
1025 74.38640468 65.11367611 51.85079404
1026 74.28837265 65.32787172 51.70943693
1027 74.16232601 65.17692435 51.90579096
1028 74.25222353 65.25101062 51.83155574
1029 74.32030708 65.22632039 51.75882067
1030 74.53940609 65.2553085 51.762313
1031 74.18427145 65.21605886 51.75227551
1032 74.16799303 65.31839576 51.73249247
1033 74.24320206 65.20134979 51.77652571
1034 74.40822625 65.15780719 51.90957589
1035 74.28233945 65.04569878 51.89570652
1036 74.40391201 65.26691859 51.76920861
1037 74.2006766 65.21496512 51.8717826
1038 74.40892982 65.16596561 51.75998963
1039 74.31941483 65.18122939 51.79424462
1040 74.22788139 65.14475287 51.88934088
1041 74.4989839 65.13493861 51.97048841
1042 74.4534257 65.31612185 51.86731124
1043 74.23315309 65.1932253 52.01895714
1044 74.65192814 65.1988718 51.91274324
1045 74.37074944 65.30054675 51.79048244
1046 74.27998832 65.29857184 51.85988071
1047 74.31573489 65.11641545 51.79967243
1048 74.32453475 65.1537293 51.76199962
1049 74.1825967 65.15165687 51.847981
1050 74.49376083 65.27891977 51.73735745
1051 74.39072076 65.18959447 51.85660961
1052 74.29621108 65.23413762 51.76672254
1053 74.27148108 65.20851364 51.72454229
1054 74.22305849 65.36415725 51.93023636
1055 74.24265675 65.08778563 51.77249058
1056 74.10124442 65.30195367 51.79069657
1057 74.26237218 65.21830348 51.85866637
1058 74.10383882 65.1513499 51.8058595
1059 74.45087915 65.37212823 51.83572883
1060 74.19774986 65.19766324 51.74030176
1061 74.39158593 65.24376823 51.99767139
1062 74.36399336 65.14507893 51.88760846
1063 74.22498981 65.07355753 51.74661227
1064 74.34091119 65.27467328 51.91645052
1065 74.24380257 65.19959309 51.72812044
1066 74.22101203 65.30641723 51.74766784
1067 74.35934788 65.22538497 51.74933966
1068 74.24024452 65.2624165 51.77448086
1069 74.17451194 65.20458332 51.7870615
1070 74.41196378 65.24458332 52.0870615
1071 74.26317343 65.3411265 52.02787513
1072 74.32962248 65.20564853 51.99861187
1073 74.38361417 65.43171962 52.10176672
1074 74.3132631 65.27992785 52.16752315
1075 74.29496722 65.31591814 52.09671421
1076 74.35991265 65.24687438 52.27031871
1077 74.24058106 65.15136448 52.13460304
1078 74.25987125 65.26574418 52.05288142
1079 74.49282908 65.24254832 52.04900478
1080 74.38805309 65.14188921 52.08593749
1081 74.19188918 65.25027068 52.03777095
1082 74.50245045 65.19694717 52.03324732
1083 74.29558322 65.32159266 52.14814771
1084 74.18339447 65.21354882 52.14380596
1085 74.26675321 65.28884577 52.03400485
1086 74.33656358 65.37321735 52.15966057
1087 74.27138822 65.23117497 52.18452912
1088 74.41643502 65.24351415 52.21657802
1089 74.52638839 65.31092143 52.13853371
1090 74.30086193 65.16655096 52.21492365
1091 74.27314739 65.39977102 52.23271862
1092 74.22333408 65.5368476 52.00308498
1093 74.47523323 65.17606561 52.09425566
1094 74.27964557 65.19595006 51.93151067
1095 74.33928556 65.1705635 52.06466838
1096 74.21653193 65.17651291 52.15609185
1097 74.23615913 65.23381099 52.05237457
1098 74.24668351 65.20643428 52.17034477
1099 74.23576044 65.12589449 52.19731899
1100 74.14384844 65.16173268 52.10716425
1101 74.31314259 65.39203222 52.21037983
1102 74.55094668 65.2137848 52.05250507
1103 74.49408917 65.31619479 51.99666406
1104 74.34912624 65.24470734 52.24149706
1105 74.23862805 65.18736715 52.11703223
1106 74.20560532 65.17967068 52.17111182
1107 74.38762188 65.2679989 52.10898893
1108 74.17589457 65.14474999 51.95663087
1109 74.37508862 65.1657899 52.10954018
1110 74.15421805 65.27960802 52.10463867
1111 74.2280785 65.12267209 52.02399449
1112 74.36220847 65.28716897 52.28395976
1113 74.37237176 65.27092868 52.02055275
1114 74.39940445 65.19820944 52.06170414
1115 74.3466439 65.18784498 52.06980253
1116 74.18667201 65.28303656 52.1309427
1117 74.33348788 65.34271108 51.97166276
1118 74.33201502 65.21450209 52.16595485
1119 74.40138801 65.18623557 52.14081074
1120 74.23497311 65.34487518 52.06103481
1121 74.37513399 65.37487518 51.96103481
1122 74.36847652 65.1481272 52.15889949
1123 74.20090116 65.29984841 52.0187472
1124 74.37810151 65.16072667 52.04556947
1125 74.31727292 65.16830271 52.00231222
1126 74.34634635 65.51833431 52.15017557
1127 74.24970509 65.59004611 52.02379822
1128 74.36941858 65.18240618 51.98815749
1129 74.3008161 65.35566298 51.88301981
1130 74.26962665 65.28192453 51.99660247
1131 74.179691 65.27100376 51.95178744
1132 74.15927201 65.34613673 51.91350641
1133 74.32760914 65.42445177 52.09190816
1134 74.32798596 65.2772125 51.97656055
1135 74.21334998 65.09609818 52.12622168
1136 74.37156848 65.21472052 52.0811639
1137 74.33826115 65.26853162 51.95490246
1138 74.19471819 65.38062226 51.93802244
1139 74.24807774 65.24190597 52.17271118
1140 74.16443388 65.28699528 52.04604752
1141 74.15223987 65.12281089 52.0074588
1142 74.28026649 65.27804839 52.09578133
1143 74.36741675 65.2100696 51.94726832
1144 74.3011806 65.31518296 51.84122779
1145 74.41017259 65.20430571 52.11235724
1146 74.3889542 65.23861093 51.90175325
1147 74.19751674 65.19885848 52.11977694
1148 74.41016269 65.35198806 52.00749679
1149 74.21513171 65.38037202 51.96718021
1150 74.19683558 65.35010306 51.95736891
1151 74.32444901 65.36225053 51.98021459
1152 74.43157659 65.47038961 52.05394195
1153 74.33059064 65.25381494 51.9377633
1154 74.22276861 65.30188839 51.98407117
1155 74.52744307 65.10342391 52.07068955
1156 74.43761875 65.36380093 51.99930931
1157 74.37374471 65.32321388 52.02055254
1158 74.39403355 65.22995176 51.9406729
1159 74.27615055 65.33935293 52.05750159
1160 74.21330052 65.26329898 52.15792169
1161 74.20125261 65.29557498 52.11487673
1162 74.17909387 65.32234944 51.95039064
1163 74.30183488 65.35539451 52.07184031
1164 74.36851458 65.186351 51.99312858
1165 74.31175785 65.16340322 51.87454292
1166 74.25906743 65.32151208 52.04693581
1167 74.29072416 65.38403742 52.03216326
1168 74.25704169 65.14751307 52.06290218
1169 74.22408715 65.16039718 52.13021216
1170 74.31154982 65.15776153 52.0715543
1171 74.34606311 65.19606185 51.98651847
1172 74.44364113 65.2191805 52.00352849
1173 74.20391983 65.20373954 51.98105114
1174 74.24704014 65.3028779 52.00416951
1175 74.12504687 65.32515436 51.97176832
1176 74.26600948 65.2525344 52.10250086
1177 74.35981468 65.3180164 51.96326594
1178 74.31914245 65.2299295 51.95106683
1179 74.33315372 65.36022961 52.0099099
1180 74.29289099 65.25940737 51.99237905
1181 74.19332833 65.30878491 52.03621213
1182 74.34749449 65.36852203 51.97773808
1183 74.20650554 65.28067055 51.86019786
1184 74.26597181 65.34896712 51.95510408
1185 74.25261622 65.32875318 51.90798351
1186 74.37445665 65.24158102 52.027786
1187 74.18489137 65.4106697 52.06646567
1188 74.18530756 65.45013685 51.84864959
1189 74.34582912 65.21248388 52.02968322
1190 74.36835517 65.37137827 51.86780196
1191 74.22816242 65.15525541 52.01833748
1192 74.29023417 65.23537468 51.83777398
1193 74.16712017 65.4653147 51.9902342
1194 74.21153112 65.28565769 52.09620005
1195 74.39997401 65.12108144 52.16092079
1196 74.3735339 65.17643857 52.11928956
1197 74.26974016 65.21930317 52.08505547
1198 74.14993128 65.30551908 52.06612246
1199 74.20731753 65.17708596 52.01241485
1200 74.34649591 65.38006644 52.16030217
1201 74.33847401 65.13300915 51.92422511
1202 74.22807135 65.38944658 52.0037841
1203 74.19503078 65.27121035 51.98528476
1204 74.4097015 65.42267036 51.93831555
1205 74.26084267 65.41640526 52.01118055
1206 74.19779503 65.44540396 51.9566927
1207 74.31477548 65.29252457 52.02214645
1208 74.2420896 65.24921974 52.12176327
1209 74.23877555 65.2826673 52.09906027
1210 74.29877555 65.26277993 51.94947686
1211 74.45969987 65.40766385 51.97720254
1212 74.37772785 65.40033977 51.97299099
1213 74.37513406 65.42073251 52.02295808
1214 74.35240624 65.1970784 52.00629537
1215 74.32206831 65.33436604 52.01474602
1216 74.3099671 65.25132928 52.05756404
1217 74.50037528 65.53057691 51.8755126
1218 74.24178879 65.32152966 52.17160079
1219 74.42830389 65.21893449 52.0992839
1220 74.27802383 65.32735232 52.06660209
1221 74.27092089 65.22518719 51.92004657
1222 74.28436528 65.25518719 52.07004657
1223 74.45340333 65.30482049 52.11990573
1224 74.18810376 65.42357935 52.13962668
1225 74.29958794 65.36888889 52.18161554
1226 74.37405027 65.37292631 52.06715755
1227 74.61854964 65.26243897 52.02927702
1228 74.49556534 65.30830328 52.17520656
1229 74.29295385 65.16344279 52.31928909
1230 74.24542391 65.33737198 52.1377974
1231 74.24650172 65.3272816 52.12962208
1232 74.32933553 65.20579336 52.14774435
1233 74.15021605 65.22101671 52.1157384
1234 74.30119224 65.39314894 52.27601418
1235 74.47753512 65.34941293 52.1310605
1236 74.21970396 65.2302038 52.19174068
1237 74.33175438 65.3599414 52.23705206
1238 74.30347649 65.16603398 52.10202528
1239 74.30162211 65.43818997 52.05665996
1240 74.39619311 65.28453243 52.11640101
1241 74.37744588 65.33567225 52.21551974
1242 74.43523566 65.31419529 52.1328684
1243 74.22877293 65.22879687 52.08063683
1244 74.31205442 65.40568311 52.13404725
1245 74.36578627 65.18763005 52.0191175
1246 74.29163916 65.39600332 52.176377
1247 74.29370801 65.21916123 52.27708512
1248 74.3121276 65.27800796 52.0693938
1249 74.5989079 65.23700009 52.30579176
1250 74.34206173 65.29921193 52.31646705
1251 74.2139277 65.39715165 52.2294158
1252 74.66437827 65.39619765 52.23318885
1253 74.50081915 65.43392096 52.15770898
1254 74.47545615 65.22141385 52.25277578
1255 74.26325075 65.25464782 52.16247189
1256 74.5419291 65.30402694 52.16510446
1257 74.34363876 65.40944908 52.20732258
1258 74.48652491 65.34526774 52.11144913
1259 74.40255463 65.4158152 52.11434964
1260 74.4195697 65.2011999 52.38332074
1261 74.40546663 65.32261071 52.21099881
1262 74.45874221 65.25123655 52.05297254
1263 74.48681963 65.22764966 52.14622564
1264 74.46112654 65.34960659 52.18954288
1265 74.3729256 65.32749805 52.21658602
1266 74.40296523 65.30860988 52.26107032
1267 74.27904515 65.21748896 52.27449691
1268 74.38450398 65.3717524 52.08938285
1269 74.40981486 65.25291967 52.14319342
1270 74.32851791 65.41085497 52.14275419
1271 74.56910072 65.26836713 52.2439098
1272 74.4102658 65.27924295 52.24713551
1273 74.41431976 65.44585435 52.1147189
1274 74.42870056 65.34627125 52.23764707
1275 74.3093514 65.48203074 52.10886209
1276 74.25198217 65.28759755 52.23592254
1277 74.14620155 65.20086477 52.18295585
1278 74.26476648 65.22783407 52.2493753
1279 74.32434513 65.46015056 52.12025571
1280 74.32899616 65.5851714 52.23171878
1281 74.31768389 65.30753122 52.04276203
1282 74.28827448 65.37412587 52.26545031
1283 74.26812698 65.23880646 52.37897397
1284 74.36855577 65.22938481 52.11376165
1285 74.26705865 65.33437982 52.34325453
1286 74.30938536 65.40298112 52.21388224
1287 74.40314361 65.21111436 52.1026506
1288 74.3845233 65.34748414 52.14714425
1289 74.27214421 65.31161364 52.2697968
1290 74.27024079 65.38134892 52.12543296
1291 74.24104708 65.46827207 52.27929976
1292 74.43246897 65.46593225 52.12657026
1293 74.28028908 65.27014547 52.14236267
1294 74.26413129 65.31799032 52.14569868
1295 74.34543992 65.11303716 52.20166107
1296 74.31354348 65.27703829 52.28832077
1297 74.38899393 65.26828077 52.21109147
1298 74.42585095 65.47000051 52.19033233
1299 74.25144341 65.29388786 52.12928543
1300 74.34966765 65.39477651 52.22150362
1301 74.31559323 65.30911459 52.01994744
1302 74.36500582 65.37700422 52.07101385
1303 74.30972191 65.34054385 52.24611446
1304 74.54393226 65.13743327 52.0750487
1305 74.29129415 65.48161578 52.04466915
1306 74.47846955 65.57403505 52.13346989
1307 74.41425398 65.22548112 52.10474206
1308 74.41252836 65.5192701 52.11332944
1309 74.45097993 65.40139241 52.22778537
1310 74.26872071 65.27299478 52.14858047
1311 74.30503148 65.37528895 52.30251843
1312 74.3451303 65.3855099 52.15237689
1313 74.57732319 65.37599024 52.16808606
1314 74.35619431 65.23463835 52.21276764
1315 74.38488259 65.3503843 52.1020705
1316 74.29161179 65.37384803 52.34891108
1317 74.39861326 65.40502053 52.33825752
1318 74.23336862 65.33737359 52.14255472
1319 74.41197361 65.23363568 52.10543995
1320 74.32553863 65.38761884 52.12761973
1321 74.36528474 65.3899161 52.05656053
1322 74.32278658 65.2768678 52.02340189
1323 74.37415163 65.3068678 52.07340189
1324 74.45853121 65.30038562 52.16473953
1325 74.26493768 65.2434933 52.19934917
1326 74.29741358 65.24178822 52.25742024
1327 74.31830524 65.24252887 52.3496769
1328 74.3143761 65.38868594 52.29333223
1329 74.36339785 65.32969563 52.17792022
1330 74.25794078 65.32579407 52.07700221
1331 74.26012443 65.28014623 52.20685424
1332 74.46392688 65.35507657 52.39005433
1333 74.25544965 65.34364358 52.23766261
1334 74.42235847 65.31773995 52.13968525
1335 74.39846989 65.23871904 52.28742194
1336 74.41575114 65.28197368 52.16590326
1337 74.27338693 65.34302464 52.22553165
1338 74.33853561 65.32561189 52.1219424
1339 74.26120192 65.37101921 52.11214695
1340 74.34529214 65.3995397 52.44812301
1341 74.33196889 65.392653 52.28570895
1342 74.39515196 65.24356027 52.47363005
1343 74.30868408 65.29594431 52.13637637
1344 74.46667307 65.45691969 52.18557887
1345 74.33189926 65.37477189 52.20740923
1346 74.32892537 65.42993692 52.22271469
1347 74.33218851 65.23700384 52.20734771
1348 74.25761617 65.28406356 52.26539576
1349 74.3454999 65.35899401 52.29119552
1350 74.23937868 65.28779674 52.06485644
1351 74.44301646 65.45466219 52.50608469
1352 74.39780186 65.38642073 52.22459555
1353 74.20676669 65.28467364 52.2310729
1354 74.38942536 65.35879234 52.2257762
1355 74.314079 65.26004497 52.17380957
1356 74.39464744 65.5927679 52.27191741
1357 74.32910052 65.45412898 52.15187564
1358 74.26749285 65.39527805 52.17997916
1359 74.36687572 65.30600824 52.21716777
1360 74.33305639 65.49446859 52.05525233
1361 74.20853896 65.38414535 52.25548045
1362 74.29610323 65.34537521 52.28788537
1363 74.27190241 65.26800388 52.15587345
1364 74.35763602 65.41080754 52.26573962
1365 74.35983356 65.39642593 52.20089659
1366 74.18210662 65.42292987 52.12189068
1367 74.39100651 65.28820119 52.09635998
1368 74.28639686 65.33672653 52.15639108
1369 74.38154864 65.37915395 52.17757899
1370 74.31794779 65.18814343 52.24476451
1371 74.45787513 65.33264478 52.26762555
1372 74.32767714 65.20708002 52.07554398
1373 74.38700261 65.31971752 52.14554839
1374 74.19286343 65.42238214 52.26192536
1375 74.32653373 65.48229458 52.32389451
1376 74.26564305 65.3663168 52.23381152
1377 74.24095603 65.2088786 52.10887351
1378 74.30728781 65.34277273 52.11099862
1379 74.52401302 65.59293306 52.24384474
1380 74.32322858 65.40519643 52.28178571
1381 74.35103127 65.41089356 52.20692614
1382 74.37937361 65.29798912 52.19758783
1383 74.47915327 65.24335615 52.29241123
1384 74.34414292 65.42052391 52.3625222
1385 74.32541243 65.19362376 52.12640854
1386 74.40562565 65.3146765 52.09322927
1387 74.59880376 65.27922073 52.31273219
1388 74.23980192 65.34096658 52.31845709
1389 74.26962473 65.50914495 52.16325164
1390 74.36712643 65.37668923 52.22867905
1391 74.30962928 65.41104957 52.1645646
1392 74.33965557 65.28623409 52.24092573
1393 74.45263304 65.22368732 52.19091446
1394 74.27917083 65.38333448 52.25654054
1395 74.37455087 65.24938119 52.06186606
1396 74.2395839 65.18877711 52.21368147
1397 74.56147193 65.19289051 52.26843867
1398 74.21494588 65.31870288 52.15102244
1399 74.27225676 65.46559575 52.32074827
1400 74.36367662 65.48589692 52.30610653
1401 74.43075032 65.34210876 52.32030701
1402 74.4888485 65.29469247 52.23299885
1403 74.33059338 65.43809208 52.21367135
1404 74.25990076 65.47775762 52.12048018
1405 74.25897304 65.34504317 52.33454348
1406 74.37274895 65.31177846 52.25290027
1407 74.28443201 65.31623543 52.41623153
1408 74.30177458 65.5278853 52.21313284
1409 74.39677738 65.52458525 52.2209204
1410 74.32105591 65.28436486 52.16999596
1411 74.36105591 65.42149108 52.19146129
1412 74.41003127 65.43866699 52.1346704
1413 74.30510394 65.40808141 52.24474409
1414 74.50818291 65.35574422 52.15978585
1415 74.2445159 65.32201681 52.257323
1416 74.32325266 65.61477323 52.28132393
1417 74.50780275 65.3746974 52.12533604
1418 74.4582138 65.30746212 52.29904649
1419 74.45578891 65.3979504 52.24148309
1420 74.39501661 65.32442539 52.30277503
1421 74.38087909 65.38206883 52.30633502
1422 74.25921726 65.46177224 52.08820106
1423 74.3582924 65.31255067 52.16604416
1424 74.41261172 65.32255067 52.26604416
1425 74.32952235 65.27474471 52.44786204
1426 74.33693102 65.33365823 52.27591685
1427 74.52157555 65.41243778 52.29825808
1428 74.42873099 65.28941443 52.23178091
1429 74.46631407 65.29297637 52.275698
1430 74.40593086 65.33028479 52.34116428
1431 74.48235134 65.14182725 52.27974729
1432 74.31942935 65.49009803 52.37591337
1433 74.45182082 65.39731001 52.38800179
1434 74.27326297 65.41369686 52.21379072
1435 74.49084972 65.33668728 52.19544339
1436 74.46824817 65.30885891 52.33104996
1437 74.43087773 65.23183379 52.35115382
1438 74.44477516 65.30306396 52.43113503
1439 74.42545144 65.30700241 52.45321917
1440 74.21946567 65.28398527 52.25925681
1441 74.4066013 65.2600301 52.23415141
1442 74.52610474 65.21965637 52.36500285
1443 74.33186763 65.31092854 52.20856567
1444 74.36241007 65.38260556 52.40647103
1445 74.39952365 65.28972272 52.26165805
1446 74.41514504 65.18048881 52.30736927
1447 74.32259051 65.4106742 52.3362431
1448 74.27763849 65.40749984 52.47431825
1449 74.39005259 65.2394829 52.32372457
1450 74.46348987 65.40748184 52.347176
1451 74.37662793 65.48943553 52.3796334
1452 74.34798718 65.37217124 52.35595376
1453 74.47049894 65.32615011 52.2004132
1454 74.45932947 65.24084877 52.51433152
1455 74.42591261 65.26181361 52.3584023
1456 74.3487962 65.45480853 52.31622082
1457 74.61670521 65.27911638 52.18433192
1458 74.37775304 65.42621622 52.60028385
1459 74.40830017 65.43129985 52.25336107
1460 74.32942141 65.38239853 52.38745481
1461 74.39122082 65.3747101 52.2881403
1462 74.28194744 65.22988149 52.19188466
1463 74.40818239 65.39703427 52.34668037
1464 74.42891989 65.20226444 52.29736289
1465 74.39574948 65.32867767 52.3446291
1466 74.50368505 65.35822708 52.39460718
1467 74.28166215 65.42705174 52.47277857
1468 74.40259813 65.25382147 52.2853399
1469 74.5901307 65.32101953 52.41088942
1470 74.39316157 65.36629507 52.21193977
1471 74.433377 65.31990187 52.29609646
1472 74.28759984 65.29064499 52.34377081
1473 74.40212111 65.3239827 52.22390986
1474 74.42782319 65.505552 52.30001139
1475 74.32730467 65.46801782 52.2506799
1476 74.30913305 65.51296831 52.27194974
1477 74.30434712 65.34486811 52.17932518
1478 74.19835483 65.56267706 52.39084302
1479 74.28452933 65.3234789 52.21769727
1480 74.34136865 65.43803777 52.35839428
1481 74.45875515 65.31035123 52.5081945
1482 74.37582281 65.29727852 52.2300148
1483 74.36646022 65.27242258 52.20475817
1484 74.4764523 65.34050962 52.2049353
1485 74.34029622 65.29813277 52.20161577
1486 74.43249392 65.27322446 52.3304468
1487 74.32930724 65.33971383 52.33756771
1488 74.32356432 65.18797003 52.3130402
1489 74.54481103 65.24125735 52.2657484
1490 74.50243676 65.44329256 52.25714497
1491 74.3698811 65.31726442 52.21873981
1492 74.38411519 65.3447062 52.39387281
1493 74.34222324 65.42243424 52.37538885
1494 74.2890027 65.55745769 52.41420247
1495 74.36490038 65.31414991 52.36083203
1496 74.49181346 65.40880491 52.38197515
1497 74.31950524 65.26914027 52.37801599
1498 74.34215134 65.31241106 52.25027421
1499 74.46382053 65.45546648 52.25407873
1500 74.31974265 65.2846768 52.25102013
1501 74.35369333 65.22086093 52.43373722
1502 74.36164345 65.28143473 52.35576478
1503 74.29227834 65.16893826 52.20314142
1504 74.32726369 65.33886674 52.15840193
1505 74.25743388 65.45291579 52.45433351
1506 74.39238343 65.37108837 52.37764595
1507 74.32782044 65.49134615 52.39144002
1508 74.32844359 65.42715748 52.26305333
1509 74.33909352 65.32547514 52.26982995
1510 74.36708842 65.44321002 52.38802315
1511 74.39162192 65.45761464 52.34215476
1512 74.39162192 65.285783 52.46295297
1513 74.26963193 65.33228963 52.26783595
1514 74.24375685 65.31399576 52.30174091
1515 74.6349434 65.31530593 52.29084857
1516 74.39188958 65.31484526 52.3800255
1517 74.4135214 65.30462098 52.50742455
1518 74.5173636 65.43077473 52.22242294
1519 74.31993402 65.39919894 52.26605728
1520 74.36712608 65.34504967 52.28149946
1521 74.3674304 65.45791787 52.39744533
1522 74.39747347 65.34991356 52.18323248
1523 74.38011352 65.36794469 52.57484933
1524 74.34456776 65.48295762 52.41775682
1525 74.3812171 65.50795762 52.46775682
1526 74.28512635 65.28180011 52.29181809
1527 74.38206586 65.46107375 52.2902662
1528 74.47159072 65.4523904 52.36523491
1529 74.423345 65.22854954 52.38519364
1530 74.42677175 65.41549268 52.38287314
1531 74.35225335 65.45535474 52.52082938
1532 74.29950583 65.30482488 52.52418143
1533 74.31303498 65.47947303 52.34310621
1534 74.27959938 65.31190023 52.40934946
1535 74.28782783 65.42517558 52.43665747
1536 74.39475108 65.39975394 52.33362428
1537 74.36766869 65.3471926 52.38993243
1538 74.44074406 65.32676611 52.32193441
1539 74.40049647 65.44564026 52.45372153
1540 74.36771319 65.40977587 52.37549131
1541 74.37599324 65.29869884 52.3416435
1542 74.42675707 65.31639085 52.42301776
1543 74.35449337 65.45159984 52.54264076
1544 74.3003543 65.26089172 52.40425848
1545 74.35134273 65.28782046 52.43558895
1546 74.26031789 65.44268885 52.36575493
1547 74.47434994 65.36992469 52.36197386
1548 74.32070559 65.25955483 52.3328072
1549 74.34728096 65.37515917 52.45731747
1550 74.30517864 65.31566949 52.42920993
1551 74.25218443 65.49353285 52.51040789
1552 74.37022572 65.37356723 52.50052244
1553 74.30808219 65.33273589 52.45696881
1554 74.34575273 65.38132257 52.23112269
1555 74.28277338 65.23987199 52.3336244
1556 74.48437441 65.32166104 52.36534726
1557 74.49119779 65.36268834 52.39037813
1558 74.53169553 65.39850828 52.31247976
1559 74.26849818 65.23328858 52.27080872
1560 74.38861775 65.29509928 52.35946631
1561 74.29597043 65.49425397 52.43286013
1562 74.43023976 65.28622291 52.35669242
1563 74.4106064 65.26313377 52.19135842
1564 74.31170087 65.36387495 52.33372463
1565 74.40966971 65.38254266 52.3451009
1566 74.13148509 65.57108096 52.3472853
1567 74.50945806 65.32077112 52.29846268
1568 74.60114403 65.32386653 52.50981841
1569 74.38122496 65.56558691 52.46998912
1570 74.30911259 65.48056673 52.15535522
1571 74.38058546 65.28847474 52.50902932
1572 74.57364872 65.41068852 52.27511472
1573 74.4632895 65.24332247 52.25909568
1574 74.40594761 65.42081136 52.27491282
1575 74.40585096 65.26557792 52.45359858
1576 74.57103941 65.31721956 52.23008999
1577 74.42783363 65.34150627 52.30240143
1578 74.50229601 65.33975293 52.45208872
1579 74.4083536 65.26714353 52.23528767
1580 74.342212 65.32970004 52.34189459
1581 74.64980783 65.37274741 52.39101171
1582 74.35978638 65.38437346 52.25540704
1583 74.38717985 65.49243602 52.31481009
1584 74.55614901 65.38909936 52.54096701
1585 74.3173231 65.22934266 52.36913577
1586 74.37886597 65.36621177 52.35006935
1587 74.30191307 65.40844212 52.42611733
1588 74.46541816 65.40762557 52.2647406
1589 74.29485001 65.37881447 52.53099406
1590 74.32201689 65.26661247 52.38711493
1591 74.31231297 65.43076733 52.43519599
1592 74.24835259 65.42897789 52.38395106
1593 74.46578234 65.25152975 52.31716892
1594 74.46418648 65.36607848 52.24409837
1595 74.32681478 65.40555468 52.26564797
1596 74.44274887 65.26891252 52.34250185
1597 74.30413308 65.54052403 52.32019177
1598 74.38152581 65.5371029 52.30655832
1599 74.52294606 65.40795174 52.34136589
1600 74.33407592 65.36851132 52.40286819
1601 74.23393471 65.58434319 52.43622488
1602 74.2356488 65.33292317 52.24683298
1603 74.52496187 65.51327384 52.39747093
1604 74.33954017 65.45309177 52.1765969
1605 74.33056698 65.34660869 52.39078929
1606 74.25355496 65.25359322 52.25995643
1607 74.4745171 65.41974648 52.24769283
1608 74.51765532 65.25126664 52.52572015
1609 74.4158227 65.34571472 52.31373217
1610 74.31544257 65.31022788 52.40809499
1611 74.54247551 65.45925085 52.30243015
1612 74.37519908 65.27364786 52.42174558
1613 74.37519908 65.38391864 52.23623908
1614 74.40339973 65.47110924 52.35398081
1615 74.44504765 65.37485579 52.30563601
1616 74.37027953 65.38667977 52.34880938
1617 74.3197824 65.45798453 52.50365581
1618 74.23507598 65.52082438 52.35422796
1619 74.48636139 65.31054138 52.38915175
1620 74.2378874 65.31222143 52.51163376
1621 74.23162965 65.39484771 52.25858985
1622 74.34471916 65.37528781 52.3632849
1623 74.38462119 65.3750855 52.57548879
1624 74.34753507 65.2843902 52.27711506
1625 74.44616392 65.37674814 52.37861948
1626 74.34528058 65.38174814 52.22861948
1627 74.41048488 65.54587789 52.16304657
1628 74.19361307 65.48291908 52.21346143
1629 74.5023328 65.34410831 52.1484007
1630 74.42583051 65.40808343 52.46624179
1631 74.30957879 65.47132806 52.03196847
1632 74.30804395 65.48441043 52.32128103
1633 74.38224351 65.38465433 52.21989385
1634 74.41240082 65.283255 52.35027873
1635 74.41860938 65.32478737 52.16170613
1636 74.45328049 65.36294816 52.22610726
1637 74.45583726 65.34985827 52.22183419
1638 74.39435582 65.67834477 52.13235381
1639 74.39935581 65.36480327 52.26443894
1640 74.25627785 65.36756015 52.33720054
1641 74.51595184 65.47560848 52.18051168
1642 74.51566948 65.40384163 52.23237159
1643 74.35950302 65.28411908 52.16858939
1644 74.52969593 65.47306295 52.29831578
1645 74.31998821 65.42518058 52.22467855
1646 74.30712992 65.26208145 52.12116645
1647 74.34427611 65.21156472 52.12559125
1648 74.40863227 65.39215977 52.28641228
1649 74.37364341 65.42131622 52.34813624
1650 74.40160927 65.43382333 52.31006229
1651 74.4029649 65.41126366 52.2378423
1652 74.47243483 65.33170951 52.11998903
1653 74.25393729 65.26437412 52.20368077
1654 74.37308237 65.31928594 52.15466049
1655 74.46162226 65.51956912 52.21865894
1656 74.34012842 65.32749039 52.09994183
1657 74.26470386 65.32355364 52.08132139
1658 74.4049901 65.18472046 52.12349915
1659 74.50793763 65.50620901 52.27623093
1660 74.47844402 65.26583895 52.32951085
1661 74.41165255 65.42819986 52.27660672
1662 74.39071632 65.46792065 52.37154387
1663 74.36473201 65.54082195 52.26713863
1664 74.22323772 65.41817087 52.2430282
1665 74.54979649 65.40333581 52.17447259
1666 74.22846194 65.29768199 52.12653065
1667 74.33900082 65.23900682 52.36240091
1668 74.52070402 65.35285498 52.38130942
1669 74.47347511 65.23373571 52.22604017
1670 74.38217552 65.33339536 52.22799003
1671 74.34600042 65.3907005 52.24569297
1672 74.43318651 65.5982664 52.06278229
1673 74.26611375 65.39161536 52.13738785
1674 74.34552783 65.59814985 52.13866213
1675 74.42491685 65.35571295 52.12358253
1676 74.32765419 65.37096168 52.21257786
1677 74.35180937 65.21088555 52.09146647
1678 74.28685916 65.3587654 52.19028368
1679 74.48506313 65.48155806 52.15832651
1680 74.48923002 65.34666269 52.1652424
1681 74.42395269 65.3510535 52.22762113
1682 74.4953049 65.36777401 52.29005863
1683 74.40268538 65.35696276 52.3386898
1684 74.30340216 65.48570846 52.19066749
1685 74.41202333 65.41141637 52.25444337
1686 74.29880157 65.45825169 52.23307636
1687 74.29270688 65.24595867 52.26553038
1688 74.42509344 65.27891082 52.41503345
1689 74.56445679 65.3529744 52.34509159
1690 74.4939445 65.32263299 52.13917065
1691 74.50027257 65.44742162 52.21723285
1692 74.37764955 65.29741371 52.23960535
1693 74.33453352 65.25120645 52.22452997
1694 74.35657025 65.38679436 52.22664574
1695 74.37058796 65.61066532 52.13925796
1696 74.2413299 65.58120418 52.15641561
1697 74.53246955 65.52291153 52.37433047
1698 74.51666405 65.39963575 52.11724318
1699 74.48152245 65.29250287 52.17463508
1700 74.52773174 65.32880149 52.15601089
1701 74.51271269 65.47907061 52.28794925
1702 74.34593315 65.36187581 52.1871539
1703 74.36191674 65.26219822 52.25782113
1704 74.5954609 65.42473093 52.17007037
1705 74.44711812 65.35605675 52.18036373
1706 74.4918405 65.37867503 52.10787086
1707 74.51240272 65.34412605 52.19017604
1708 74.44410752 65.37944205 52.27601548
1709 74.31731565 65.47644672 52.38478589
1710 74.38403674 65.44806085 52.15267767
1711 74.40895921 65.41250694 52.21442801
1712 74.4118456 65.36276424 52.32110529
1713 74.29833348 65.43922394 52.15344388
1714 74.29833348 65.31832896 52.23480413
1715 74.45918494 65.33476126 52.32975471
1716 74.41919139 65.38471227 52.33426754
1717 74.30347679 65.44394282 52.26642048
1718 74.59196782 65.26636859 52.21024362
1719 74.36441382 65.32924923 52.23507995
1720 74.44050618 65.41202608 52.09680867
1721 74.39840111 65.39397038 52.14046307
1722 74.31248509 65.35875776 52.07313105
1723 74.43875552 65.44611882 52.30349372
1724 74.42083816 65.21194697 52.32870343
1725 74.46922814 65.39558431 52.16467336
1726 74.51310239 65.41285509 52.2939727
1727 74.46347658 65.42285509 52.3939727
1728 74.36109476 65.35503341 52.4551766
1729 74.37467671 65.47692249 52.20777074
1730 74.30437659 65.37329161 52.44538114
1731 74.34658589 65.39951414 52.37146446
1732 74.43022265 65.37531821 52.38535325
1733 74.37870141 65.38727054 52.26666312
1734 74.29844034 65.43517111 52.37655483
1735 74.5525146 65.40030268 52.19558238
1736 74.3525104 65.38820383 52.3128921
1737 74.49389389 65.38491958 52.23247598
1738 74.38676419 65.28070417 52.46852549
1739 74.30765528 65.37143856 52.27452086
1740 74.39681771 65.33938068 52.25143964
1741 74.60206123 65.29013232 52.24442862
1742 74.43792631 65.40051936 52.4593877
1743 74.28167991 65.25005777 52.13478244
1744 74.3549931 65.32715468 52.4111463
1745 74.27549933 65.40073685 52.32334108
1746 74.47988635 65.33343826 52.15744621
1747 74.3872148 65.52445635 52.34806504
1748 74.41771945 65.38177876 52.19855544
1749 74.54210985 65.29401513 52.25736033
1750 74.32965694 65.51358926 52.26848568
1751 74.32533473 65.33044687 52.18523004
1752 74.30115684 65.48782758 52.2599633
1753 74.27985174 65.5040809 52.46571143
1754 74.43938336 65.29609052 52.4750847
1755 74.36094051 65.36224569 52.28957465
1756 74.36197113 65.50964684 52.41095821
1757 74.52598665 65.49103517 52.25904833
1758 74.37342135 65.28957884 52.23329105
1759 74.24139246 65.2949488 52.31723012
1760 74.36828807 65.41775064 52.25555471
1761 74.36180518 65.49256199 52.38881212
1762 74.38916977 65.30596046 52.22336501
1763 74.59265927 65.60225789 52.23302883
1764 74.47287502 65.38429003 52.34424959
1765 74.39662848 65.4896325 52.32620858
1766 74.28761022 65.33044069 52.2901833
1767 74.42401156 65.45310024 52.35451452
1768 74.40342853 65.4927906 52.28977824
1769 74.55225149 65.30863158 52.14107029
1770 74.52907941 65.45132086 52.45791791
1771 74.5259779 65.50162103 52.39644101
1772 74.42152203 65.35689965 52.48875446
1773 74.46386855 65.35181453 52.20717621
1774 74.29276752 65.33385211 52.22587176
1775 74.39804315 65.46447979 52.33373777
1776 74.40492092 65.40932605 52.1714069
1777 74.44847142 65.39831965 52.23344396
1778 74.34051943 65.44457047 52.43500515
1779 74.45696752 65.29779919 52.42078294
1780 74.2942837 65.30889575 52.23044159
1781 74.42113428 65.46474358 52.36024739
1782 74.34241298 65.43356177 52.39088897
1783 74.34681975 65.40289473 52.31947095
1784 74.31967721 65.53482842 52.46001839
1785 74.32751879 65.39161001 52.31407195
1786 74.32149205 65.3089355 52.45568842
1787 74.23681396 65.76328977 52.19119152
1788 74.2610527 65.33826663 52.35444732
1789 74.38139719 65.24117574 52.26714291
1790 74.37188102 65.40450185 52.30915512
1791 74.2714248 65.23269269 52.41674671
1792 74.4716653 65.49574242 52.24011504
1793 74.2231778 65.4369405 52.31403669
1794 74.44411326 65.38481502 52.2822317
1795 74.36462005 65.40460374 52.38440051
1796 74.23731146 65.35850595 52.34783628
1797 74.33210185 65.35390162 52.42722751
1798 74.30843551 65.47161281 52.35219978
1799 74.35560353 65.55535923 52.43715242
1800 74.44341914 65.41370797 52.18209304
1801 74.26986211 65.33512422 52.34923312
1802 74.40066278 65.45276394 52.3475716
1803 74.4533539 65.49306237 52.32949662
1804 74.33875183 65.34135531 52.458712
1805 74.47377885 65.3458218 52.27626735
1806 74.39098184 65.35476254 52.38523808
1807 74.36835303 65.37606269 52.33811317
1808 74.44141866 65.33959908 52.33928443
1809 74.30691718 65.56648713 52.31901591
1810 74.40712395 65.36417942 52.27870375
1811 74.33757605 65.3892338 52.27050155
1812 74.28856806 65.18906035 52.38511675
1813 74.43274838 65.33797201 52.35700403
1814 74.34831117 65.69967134 52.21060112
1815 74.36831117 65.33279423 52.4023268
1816 74.52060254 65.47063471 52.25551675
1817 74.49398773 65.40579696 52.42260504
1818 74.41539753 65.42269328 52.41883776
1819 74.51653569 65.44537615 52.42462395
1820 74.35104731 65.41335497 52.31783246
1821 74.41822666 65.41456871 52.38275529
1822 74.37872668 65.46269388 52.27033762
1823 74.5654328 65.42301235 52.32856167
1824 74.32141655 65.43756454 52.11567656
1825 74.35470551 65.4687403 52.18542041
1826 74.34060816 65.40439503 52.42006433
1827 74.42399596 65.23669181 52.27104248
1828 74.33404107 65.24669181 52.37104248
1829 74.44053394 65.33550909 52.45414112
1830 74.49370161 65.30551644 52.49464584
1831 74.30579171 65.31043356 52.46445603
1832 74.41884181 65.52014858 52.32849703
1833 74.39558517 65.37878132 52.23789911
1834 74.44725364 65.42010106 52.36217103
1835 74.45172392 65.46075699 52.42468874
1836 74.32609037 65.36848797 52.54123077
1837 74.4577926 65.3990158 52.53126091
1838 74.56488424 65.36581024 52.52644582
1839 74.39006645 65.40679485 52.44418723
1840 74.43994704 65.57348296 52.48577655
1841 74.43047083 65.41962187 52.47947121
1842 74.42325424 65.38357305 52.4995296
1843 74.38798103 65.39525362 52.45204918
1844 74.59146082 65.31905831 52.49540482
1845 74.48127354 65.23462837 52.51142988
1846 74.54039582 65.47780998 52.40984872
1847 74.43138024 65.2707273 52.50726925
1848 74.48892066 65.30882238 52.2938886
1849 74.47221226 65.30856903 52.48563177
1850 74.38178592 65.37884298 52.58414693
1851 74.39940405 65.47380027 52.30325232
1852 74.30180568 65.42844541 52.37696271
1853 74.23190693 65.33649286 52.4739545
1854 74.39834111 65.53087947 52.34571573
1855 74.43093209 65.47811574 52.3695725
1856 74.43296424 65.33229737 52.4785544
1857 74.34377858 65.53182105 52.51175701
1858 74.46107577 65.41378691 52.48582785
1859 74.34237881 65.42014079 52.45939342
1860 74.45579557 65.38805489 52.4959221
1861 74.39692807 65.31493523 52.3603851
1862 74.41037065 65.37713719 52.32682676
1863 74.55276362 65.2861329 52.39465309
1864 74.37284153 65.29850065 52.38724628
1865 74.45816479 65.45919487 52.32425233
1866 74.47816479 65.47063571 52.32365342
1867 74.52204228 65.28526864 52.63885512
1868 74.47139109 65.50423555 52.39473911
1869 74.58294348 65.53152378 52.29746086
1870 74.63427713 65.44669428 52.35923145
1871 74.35032639 65.50547444 52.31284339
1872 74.26881331 65.40627279 52.46469594
1873 74.34619433 65.37356986 52.32243449
1874 74.48597015 65.36741173 52.56634833
1875 74.3291835 65.44324989 52.40961521
1876 74.37273382 65.38837728 52.4436614
1877 74.36169984 65.35231263 52.51405688
1878 74.38301713 65.50171782 52.34285397
1879 74.37595467 65.52171782 52.35285397
1880 74.37850138 65.5038741 52.53766802
1881 74.44919518 65.47545472 52.4943301
1882 74.38410541 65.30093094 52.38981235
1883 74.58159265 65.565742 52.40472661
1884 74.48618609 65.39538626 52.44186352
1885 74.47267104 65.6391934 52.30819412
1886 74.34411839 65.48675286 52.35305241
1887 74.44961656 65.52984868 52.5674168
1888 74.48818971 65.38979306 52.46459384
1889 74.34917364 65.34923482 52.44086094
1890 74.41318328 65.69686985 52.35812292
1891 74.3444257 65.42022066 52.43461725
1892 74.41531512 65.24894469 52.44542728
1893 74.43333406 65.47158577 52.46384263
1894 74.38249761 65.43889161 52.39912546
1895 74.43970285 65.44265082 52.42243859
1896 74.44386436 65.40371211 52.72532557
1897 74.31029776 65.4388093 52.44277192
1898 74.43705818 65.33621804 52.3933133
1899 74.24395103 65.52275698 52.33205946
1900 74.33529197 65.3862239 52.3324983
1901 74.38747591 65.44152808 52.46360298
1902 74.47523818 65.37321855 52.4093845
1903 74.38505332 65.52331188 52.25299702
1904 74.49342863 65.47158496 52.35286322
1905 74.3026675 65.35089997 52.447249
1906 74.38835849 65.30084808 52.33828419
1907 74.36086125 65.37963107 52.4397115
1908 74.44533244 65.67846744 52.56630275
1909 74.28924838 65.63817762 52.45552082
1910 74.33810607 65.35354882 52.26640493
1911 74.33985228 65.27175577 52.32795765
1912 74.38603933 65.50715087 52.62366278
1913 74.58036288 65.36366159 52.23478965
1914 74.42118979 65.34227635 52.56629756
1915 74.3469795 65.48528475 52.4832104
1916 74.27148529 65.32983518 52.3419787
1917 74.28148529 65.48791662 52.49370501
1918 74.35493736 65.3105681 52.42870766
1919 74.40881857 65.41791326 52.32129731
1920 74.42395909 65.40267081 52.30160039
1921 74.41234591 65.45120866 52.36503859
1922 74.55382244 65.41700232 52.42370645
1923 74.37355672 65.38435028 52.39126146
1924 74.48290828 65.47470231 52.39574511
1925 74.49039077 65.46843764 52.61577969
1926 74.51328113 65.33503341 52.44041065
1927 74.39812576 65.47897538 52.43908764
1928 74.43396083 65.41107917 52.36718683
1929 74.41043465 65.44308216 52.41629088
1930 74.26294492 65.45308216 52.42629088
1931 74.35703027 65.61690416 52.44113542
1932 74.50726331 65.40348411 52.41266885
1933 74.4075963 65.44328525 52.23687569
1934 74.3214465 65.25834128 52.37677371
1935 74.54966149 65.78462871 52.39228882
1936 74.61028248 65.48508339 52.45688488
1937 74.36319437 65.46216626 52.4027306
1938 74.54730437 65.51854497 52.54235721
1939 74.45537815 65.5482626 52.52026197
1940 74.46533482 65.48240934 52.36431999
1941 74.46013847 65.38056723 52.41279998
1942 74.33088113 65.41280539 52.34896187
1943 74.31030996 65.52437212 52.61442102
1944 74.36863544 65.66225118 52.44822725
1945 74.52793539 65.42984512 52.33623744
1946 74.29289697 65.51597021 52.38230143
1947 74.46422377 65.38899726 52.43084029
1948 74.41885265 65.35365761 52.29263518
1949 74.58402077 65.40603211 52.52959003
1950 74.39775699 65.48895935 52.40009111
1951 74.53154949 65.53410305 52.58020636
1952 74.57066775 65.3856539 52.34558498
1953 74.52032493 65.44482827 52.47899257
1954 74.34299926 65.49299159 52.54481305
1955 74.3985221 65.50361838 52.46412734
1956 74.51574494 65.2679099 52.38331118
1957 74.39613792 65.4098896 52.44043833
1958 74.39905419 65.45718306 52.33723933
1959 74.29390206 65.40609458 52.39662123
1960 74.34582687 65.34646173 52.4486861
1961 74.38620925 65.43280226 52.49493965
1962 74.47319057 65.55447417 52.30831484
1963 74.36901859 65.61055682 52.42608121
1964 74.57254502 65.29562287 52.44944229
1965 74.50350514 65.3788657 52.34646057
1966 74.47348114 65.48116499 52.50034988
1967 74.49111667 65.43912185 52.47126869
1968 74.50111667 65.57786886 52.32773894
1969 74.44210422 65.40926447 52.62660442
1970 74.30419217 65.4910908 52.34648775
1971 74.40921306 65.46386278 52.64427702
1972 74.39204196 65.46513759 52.49355411
1973 74.42646562 65.40204039 52.51410033
1974 74.3561236 65.2360953 52.29733736
1975 74.46154749 65.54776959 52.41919632
1976 74.4501511 65.33531799 52.4455787
1977 74.52594103 65.31057473 52.5114268
1978 74.41684255 65.4872256 52.45421191
1979 74.37049499 65.44852862 52.52819607
1980 74.51773939 65.35006122 52.34880096
1981 74.49261348 65.36006122 52.35880096
1982 74.58948927 65.35997715 52.49648814
1983 74.3749408 65.3135462 52.48277592
1984 74.40537648 65.32780335 52.62458628
1985 74.60565079 65.41993527 52.44601433
1986 74.41655222 65.42808774 52.64841826
1987 74.45421002 65.60932543 52.4780568
1988 74.57616831 65.37761578 52.43181074
1989 74.40252709 65.4075133 52.49205037
1990 74.43957407 65.5185111 52.47161715
1991 74.51627642 65.27546954 52.51890984
1992 74.4960863 65.41068015 52.36904494
1993 74.36641964 65.45719356 52.3499025
1994 74.41420813 65.46495847 52.45575535
1995 74.41668535 65.34067321 52.54650837
1996 74.36863355 65.46266542 52.42566548
1997 74.38393819 65.4241542 52.40651632
1998 74.44950992 65.54818536 52.45877306
1999 74.47979919 65.41476086 52.5416113

